Http-Burst: Improving HTTP Efficiency in the Era of Bandwidth Hungry Web Applications

The Hypertext Transfer Protocol (HTTP), a key building block of the World Wide Web, has succeeded to enable information exchange worldwide. Since its first version in 1996, HTTP/1.0, the average number of inlined objects and average total bytes per webpage have been increasing significantly for desktops and mobiles, from 1-10 objects in 1996 to more than 100 objects in June 2014. Even if the retrieving of inlined objects can be parallelized as a given Hypertext Markup Language (HTML) document is streamed, a maximum number of connections is allocated, and thus as the number of inlined objects increases, the overall webpage load duration grows, and the HTTP servers loading also gets higher. To overcome this issue, we propose a new HTTP method called BURST, which allows to retrieve the missing inlined objects of a webpage efficiently by requesting sets of web objects. We experimentally demonstrate the potential via a proof-of-concept demonstration, by comparing the regular HTTP to proposed HTTP-Burst using a virtual private server and real HTTP client and server over the Internet. The results indicate a latency reduction of webpage load duration compared to HTTP as high as 52 % under the considered configurations.

==> poc/combined1.txt <==
1 1 0.598317146301
1 1 0.502815008163
1 1 0.674893140793
1 1 0.501403808594
1 1 0.65655207634
1 1 0.492033958435
1 1 0.672806024551
1 1 0.494731903076
1 1 0.668824911118
1 1 0.502480983734
1 15 0.667623996735
1 15 0.910593986511
1 15 0.853595972061
1 15 0.677442073822
1 15 0.670348882675
1 15 0.657945871353
1 15 0.892605066299
1 15 0.668697118759
1 15 0.673914909363
1 15 0.675187110901
1 30 0.832264900208
1 30 1.02141690254
1 30 1.3673517704
1 30 1.00585484505
1 30 0.803961992264
1 30 1.45126914978
1 30 0.999875068665
1 30 1.02768802643
1 30 1.16814613342
1 30 1.06215906143
1 45 1.56109499931
1 45 0.975410938263
1 45 1.258259058
1 45 1.0706589222
1 45 1.20763587952
1 45 1.09037303925
1 45 0.831809997559
1 45 0.828321933746
1 45 1.20279312134
1 45 0.856147050858
1 60 0.923691034317
1 60 1.05813908577
1 60 1.10280394554
1 60 1.0066010952
1 60 1.33462691307
1 60 1.02822399139
1 60 1.27445602417
1 60 1.00681495667
1 60 0.977663993835
1 60 1.00968599319
1 75 1.60439801216
1 75 1.25443100929
1 75 1.37564897537
1 75 1.78832983971
1 75 1.17162418365
1 75 1.19605994225
1 75 1.79719591141
1 75 1.4217941761
1 75 1.18072104454
1 75 1.283452034
1 90 1.40003609657
1 90 1.39979195595
1 90 1.56193399429
1 90 1.30020904541
1 90 1.65030097961
1 90 1.78835606575
1 90 1.67846488953
1 90 1.45575499535
1 90 1.76992917061
1 90 2.18105196953
1 105 1.42767286301
1 105 2.26672196388
1 105 1.8475921154
1 105 1.50918793678
1 105 2.13907790184
1 105 1.40606212616
1 105 2.02285790443
1 105 1.58396601677
1 105 1.76099991798
1 105 1.44036388397
1 120 1.6647131443
1 120 2.1431620121
1 120 1.40514206886
1 120 2.03782010078
1 120 1.69098305702
1 120 1.58898806572
1 120 1.66841197014
1 120 1.92769598961
1 120 1.7634999752
1 120 1.59330701828
1 135 1.3703110218
1 135 1.43126893044
1 135 1.56053495407
1 135 2.2219440937
1 135 1.489331007
1 135 1.36187005043
1 135 1.46348905563
1 135 1.59506392479
1 135 1.4542491436
1 135 1.37702894211
1 150 2.16208004951
1 150 1.34456014633
1 150 1.90389800072
1 150 1.98330712318
1 150 1.73824906349
1 150 1.38485097885
1 150 1.62581300735
1 150 1.55582594872
1 150 1.49816703796
1 150 1.68463110924


==> poc/combined1Cleaned.txt <==
1 0.496029364275 0.57648589611 0.656942427946
15 0.635090042698 0.734795498848 0.834500954997
30 0.878091815378 1.07399878502 1.26990575466
45 0.869138411112 1.088250494 1.3073625769
60 0.947241936725 1.07227070332 1.19729946991
75 1.17769776698 1.40736551285 1.63703325872
90 1.37375479621 1.61858291626 1.86341103631
105 1.43958680826 1.74045026302 2.04131371778
120 1.53483864741 1.7483723402 1.96190603299
135 1.29113358473 1.53250911236 1.77388463999
150 1.4374730752 1.68813824654 1.93880341787


==> poc/combined6.txt <==
6 1 0.376399040222
6 1 0.501336097717
6 1 0.370010137558
6 1 0.375864028931
6 1 0.448633909225
6 1 0.66038107872
6 1 0.431395053864
6 1 0.463177919388
6 1 0.444790124893
6 1 0.375699996948
6 15 0.544410943985
6 15 0.703173875809
6 15 0.54931807518
6 15 0.637273073196
6 15 0.737394094467
6 15 0.574946880341
6 15 0.563220977783
6 15 0.798378944397
6 15 0.734483957291
6 15 0.563783884048
6 30 1.02863192558
6 30 0.651371002197
6 30 0.647657871246
6 30 0.861379861832
6 30 0.622923135757
6 30 0.855599880219
6 30 0.638725996017
6 30 0.679668188095
6 30 0.895221948624
6 30 0.686983108521
6 45 0.686985015869
6 45 0.810520887375
6 45 0.692583084106
6 45 0.687952041626
6 45 0.705248832703
6 45 0.882359027863
6 45 0.677049875259
6 45 0.796844959259
6 45 0.909363031387
6 45 0.848863840103
6 60 0.863790988922
6 60 0.911061048508
6 60 0.88855099678
6 60 0.998785972595
6 60 0.823070049286
6 60 1.22303009033
6 60 0.827742099762
6 60 0.857136011124
6 60 0.810695886612
6 60 0.981554031372
6 75 0.864696025848
6 75 0.963319063187
6 75 1.0338408947
6 75 1.00702404976
6 75 0.838575124741
6 75 1.25717186928
6 75 1.28835105896
6 75 0.98633980751
6 75 0.970447063446
6 75 0.907129049301
6 90 1.30958008766
6 90 1.04754304886
6 90 1.41210508347
6 90 1.08750700951
6 90 0.903740882874
6 90 1.09752893448
6 90 1.22843194008
6 90 1.30641412735
6 90 1.06295204163
6 90 0.963634967804
6 105 1.10767316818
6 105 0.999737024307
6 105 1.14481019974
6 105 1.05928897858
6 105 1.03094506264
6 105 0.896245956421
6 105 1.06375598907
6 105 1.1268529892
6 105 1.54665708542
6 105 1.36538696289
6 120 1.15837287903
6 120 1.12352514267
6 120 1.19393706322
6 120 1.18014502525
6 120 1.31181693077
6 120 0.927092075348
6 120 1.34400415421
6 120 1.17691993713
6 120 1.23286390305
6 120 1.3043050766
6 135 1.21020197868
6 135 1.12389492989
6 135 1.61326003075
6 135 1.56527686119
6 135 1.24732112885
6 135 1.17479896545
6 135 1.18378996849
6 135 0.909816980362
6 135 0.869705915451
6 135 1.29125881195
6 150 1.28284788132
6 150 1.14381694794
6 150 1.10104203224
6 150 1.15465712547
6 150 1.39895606041
6 150 1.07744503021
6 150 1.02900218964
6 150 0.991999864578
6 150 1.58121299744
6 150 1.04626393318


==> poc/combined6Cleaned.txt <==
1 0.36110102999 0.444768738747 0.528436447503
15 0.55075670487 0.64063847065 0.73052023643
30 0.62285097145 0.756816291809 0.890781612168
45 0.684291750087 0.769777059555 0.855262369023
60 0.80028914825 0.918541717529 1.03679428681
75 0.868683294719 1.01168940067 1.15469550663
90 0.985661489478 1.14194381237 1.29822613527
105 0.955144709037 1.13413534164 1.31312597425
120 1.08216008857 1.19529821873 1.30843634889
135 0.992815691825 1.21893255711 1.44504942239
150 1.00346212965 1.18072440624 1.35798668283


==> poc/nbObjects.txt <==
1
15
30
45
60
75
90
105
120
135
150


==> poc/notCombined.txt <==
1 0.429119110107
1 0.456715106964
1 0.470788002014
1 0.396062135696
1 0.375693082809
1 0.376302957535
1 0.494704961777
1 0.382436037064
1 1.03294992447
1 0.375159978867
15 0.599722862244
15 0.50933599472
15 0.705618143082
15 0.476842880249
15 0.509358882904
15 0.483510971069
15 0.701730966568
15 0.544378042221
15 0.540483951569
15 0.591920852661
30 0.801390171051
30 0.717366933823
30 0.73551607132
30 0.789047956467
30 0.701782941818
30 0.806061983109
30 0.844648838043
30 0.689269065857
30 0.760489940643
30 0.765308141708
45 1.01585698128
45 1.16391205788
45 0.98299407959
45 1.13114595413
45 1.03484606743
45 0.953940153122
45 1.0043129921
45 1.05476617813
45 0.898217201233
45 0.985201120377
60 1.12695813179
60 1.22595787048
60 1.18596291542
60 1.14837598801
60 1.15366792679
60 1.39025378227
60 1.0968708992
60 1.24605894089
60 1.25796604156
60 1.07567214966
75 1.36445403099
75 1.38039088249
75 1.61492204666
75 1.44488096237
75 1.34357690811
75 1.31540107727
75 1.55870985985
75 1.38584709167
75 1.43817090988
75 1.40172576904
90 1.66294693947
90 1.7744820118
90 1.5561709404
90 1.75902295113
90 1.61671996117
90 1.55357599258
90 1.63535118103
90 1.83849215508
90 1.5489449501
90 1.76029109955
105 1.86919999123
105 1.99988818169
105 1.96376991272
105 1.71388697624
105 1.75697088242
105 1.85586595535
105 1.95104789734
105 1.65584993362
105 1.78010296822
105 2.07494091988
120 2.06222486496
120 2.19807195663
120 1.93902206421
120 1.94517707825
120 1.86318707466
120 2.6124420166
120 1.85446596146
120 2.02452206612
120 2.190513134
120 1.9885969162
135 1.97289204597
135 2.1072640419
135 2.05646586418
135 2.0286860466
135 2.14694404602
135 1.94038701057
135 1.9193379879
135 2.09094715118
135 1.98980712891
135 2.05699801445
150 2.18929600716
150 3.50768685341
150 2.24309802055
150 2.25129795074
150 2.23782801628
150 2.16710090637
150 2.2633998394
150 2.85157799721
150 2.34367609024
150 2.31874990463


==> poc/notCombinedCleaned.txt <==
1 0.289687989639 0.47899312973 0.668298269822
15 0.487540475067 0.566290354729 0.64504023439
30 0.713475423925 0.761088204384 0.808700984843
45 0.947373866708 1.02251927853 1.09766469035
60 1.10249220401 1.19077446461 1.27905672521
75 1.33486956454 1.42480795383 1.51474634313
90 1.57028279771 1.67059981823 1.77091683875
105 1.73373646705 1.86215236187 1.99056825669
120 1.85431835403 2.06782231331 2.28132627259
135 1.96030812879 2.03097293377 2.10163773875
150 2.03524818912 2.4373711586 2.83949412808

